Bootstrapping Motor Skill Learning with Motion Planning

Learning a robot motor skill from scratch is impractically slow; so much so that in practice, learning must be bootstrapped using a good skill policy obtained from human demonstration. However, relying on human demonstration necessarily degrades the autonomy of robots that must learn a wide variety of skills over their operational lifetimes. We propose using kinematic motion planning as a completely autonomous, sample efficient way to bootstrap motor skill learning for object manipulation. We demonstrate the use of motion planners to bootstrap motor skills in two complex object manipulation scenarios with different policy representations: opening a drawer with a dynamic movement primitive representation, and closing a microwave door with a deep neural network policy. We also show how our method can bootstrap a motor skill for the challenging dynamic task of learning to hit a ball off a tee, where a kinematic plan based on treating the scene as static is insufficient to solve the task, but sufficient to bootstrap a more dynamic policy. In all three cases, our method is competitive with human-demonstrated initialization, and significantly outperforms starting with a random policy. This approach enables robots to to efficiently and autonomously learn motor policies for dynamic tasks without human demonstration.

==> figure-ball-hitting.txt <==
\begin{figure*}
\begin{subfigure}[b]{0.24\linewidth}
         \centering
         \includegraphics[width=\linewidth]{figures/human_demo_cropped.png}
         \caption{Human Demonstration}
         \label{fig:human-demo}
     \end{subfigure}
 \begin{subfigure}[b]{0.24\linewidth}
         \centering
         \includegraphics[width=\linewidth]{figures/human_learned_crop.png}
         \caption{Bootstrapped from (a)}
         \label{fig:human-learned}
     \end{subfigure}
     \begin{subfigure}[b]{0.24\linewidth}
         \centering
         \includegraphics[width=\linewidth]{figures/mp_demo_crop.png}
         \caption{Motion Plan Demonstration}
         \label{fig:mp-demo}
     \end{subfigure}
     \begin{subfigure}[b]{0.24\linewidth}
         \centering
         \includegraphics[width=\linewidth]{figures/mp_learned_crop.png}
         \caption{Bootstrapped from (c)}
         \label{fig:mp-learned}
     \end{subfigure}
        \label{fig:ballpic}
   \caption{\textbf{Real-world Ball Hitting} Images comparing bootstrapping motor skills with a human demonstration vs. a motion planner on a real-world robot hitting a ball off a tee. In both cases, the bootstrapped motor skill outperforms the initial demonstration. Videos can be found in our supplemental video. (a) A demonstration provided by a human teleoperating the robot. (b) A motor skill bootstrapped by the human demonstration. (c) A demonstration provided by a motion planner. (d) A motor skill bootstrapped by the motion planner demonstration.}
   \label{fig:real-tball}
\end{figure*}

==> new_related_work.txt <==
Byron Boots and friends LOKI 
https://arxiv.org/pdf/1805.10413.pdf

Imitation learning (IL) consists of a set of tools that leverage expert demonstrations to quickly learn policies. However, if the expert is suboptimal, IL can yield policies with inferior performance compared to reinforcement learning (RL). In this paper, we aim to provide an algorithm that combines the best aspects of RL and IL. We accomplish this by formulating several popular RL and IL algorithms in a common mirror descent framework, showing that these algorithms can be viewed as a variation on a single approach. We then propose LOKI, a strategy for policy learning that first performs a small but random number of IL iterations before switching to a policy gradient RL method. We show that if the switching time is properly randomized, LOKI can learn to outperform a suboptimal expert and converge faster than running policy gradient from scratch. Finally, we evaluate the performance of LOKI experimentally in several simulated environments.

Notably, this paper solves suboptimal demonstration cases! 
The strategy is to randomly do IL for K iterations (chosen randomly), then do RL. 

Pan et al. 2017
Agile Autonomous Driving using End-to-End Deep Imitation Learning
https://arxiv.org/pdf/1709.07174.pdf
@article{pan2017agile,
  title={Agile autonomous driving using end-to-end deep imitation learning},
  author={Pan, Yunpeng and Cheng, Ching-An and Saigol, Kamil and Lee, Keuntaek and Yan, Xinyan and Theodorou, Evangelos and Boots, Byron},
  journal={arXiv preprint arXiv:1709.07174},
  year={2017}
}

We present an end-to-end imitation learning system for agile, off-road autonomous driving using only low-cost on-board sensors. By imitating a model predictive controller equipped with advanced sensors, we train a deep neural network control policy to map raw, high-dimensional observations to continuous steering and throttle commands. Compared with recent approaches to similar tasks, our method requires neither state estimation nor on-the-fly planning to navigate the vehicle. Our approach relies on, and experimentally validates, recent imitation learning theory. Empirically, we show that policies trained with online imitation learning overcome well-known challenges related to covariate shift and generalize better than policies trained with batch imitation learning. Built on these insights, our autonomous driving system demonstrates successful high-speed off-road driving, matching the state-of-the-art performance.


DDPGfD 
https://arxiv.org/pdf/1707.08817.pdf

We propose a general and model-free approach for Reinforcement Learning (RL) on real robotics with sparse rewards. We build upon the Deep Deterministic Policy Gradient (DDPG) algorithm to use demonstrations. Both demonstrations and actual interactions are used to fill a replay buffer and the sampling ratio between demonstrations and transitions is automatically tuned via a prioritized replay mechanism. Typically, carefully engineered shaping rewards are required to enable the agents to efficiently explore on high dimensional control problems such as robotics. They are also required for model-based acceleration methods relying on local solvers such as iLQG (e.g. Guided Policy Search and Normalized Advantage Function). The demonstrations replace the need for carefully engineered rewards, and reduce the exploration problem encountered by classical RL approaches in these domains. Demonstrations are collected by a robot kinesthetically force-controlled by a human demonstrator. Results on four simulated insertion tasks show that DDPG from demonstrations out-performs DDPG, and does not require engineered rewards. Finally, we demonstrate the method on a real robotics task consisting of inserting a clip (flexible object) into a rigid object.

Learning Complex Dexterous Manipulation with Deep Reinforcement Learning and Demonstrations
https://arxiv.org/pdf/1709.10087.pdf

Dexterous multi-fingered hands are extremely versatile and provide a generic way to perform a multitude of tasks in human-centric environments. However, effectively controlling them remains challenging due to their high dimensionality and large number of potential contacts. Deep reinforcement learning (DRL) provides a model-agnostic approach to control complex dynamical systems, but has not been shown to scale to high-dimensional dexterous manipulation. Furthermore, deployment of DRL on physical systems remains challenging due to sample inefficiency. Consequently, the success of DRL in robotics has thus far been limited to simpler manipulators and tasks. In this work, we show that model-free DRL can effectively scale up to complex manipulation tasks with a high-dimensional 24-DoF hand, and solve them from scratch in simulated experiments. Furthermore, with the use of a small number of human demonstrations, the sample complexity can be significantly reduced, which enables learning with sample sizes equivalent to a few hours of robot experience. The use of demonstrations result in policies that exhibit very natural movements and, surprisingly, are also substantially more robust.


From LOKI:

Ross and Bagnell 2014
Reinforcement and Imitation Learning via Interactive No-Regret Learning
https://arxiv.org/pdf/1406.5979.pdf
Recent work has demonstrated that problems– particularly imitation learning and structured prediction– where a learner’s predictions influence the inputdistribution it is tested on can be naturally addressed by an interactive approach and analyzed using no-regret online learning. These approaches to imitation learning, however, neither require nor benefit from information about the cost of actions. We extend existing results in two directions: first, we develop an interactive imitation learning approach that leverages cost information; second, we extend the technique to address reinforcement learning. The results provide theoretical support to the commonly observed successes of online approximate policy iteration. Our approach suggests a broad new family of algorithms and provides a unifying view of existing techniques for imitation and reinforcement learning.

Chang et. Al 2015 
Learning to Search Better Than Your Teacher
https://arxiv.org/abs/1502.02206

Methods for learning to search for structured prediction typically imitate a reference policy, with existing theoretical guarantees demonstrating low regret compared to that reference. This is unsatisfactory in many applications where the reference policy is suboptimal and the goal of learning is to improve upon it. Can learning to search work even when the reference is poor?
We provide a new learning to search algorithm, LOLS, which does well relative to the reference policy, but additionally guarantees low regret compared to deviations from the learned policy: a local-optimality guarantee. Consequently, LOLS can improve upon the reference policy, unlike previous algorithms. This enables us to develop structured contextual bandits, a partial information structured prediction setting with many potential applications.

Nair et. al 2017
Combining Self-Supervised Learning and Imitation for Vision-Based Rope Manipulation
https://arxiv.org/pdf/1703.02018.pdf

Manipulation of deformable objects, such as ropes and cloth, is an important but challenging problem in robotics. We present a learning-based system where a robot takes as input a sequence of images of a human manipulating a rope from an initial to goal configuration, and outputs a sequence of actions that can reproduce the human demonstration, using only monocular images as input. To perform this task, the robot learns a pixel-level inverse dynamics model of rope manipulation directly from images in a self-supervised manner, using about 60K interactions with the rope collected autonomously by the robot. The human demonstration provides a high-level plan of what to do and the low-level inverse model is used to execute the plan. We show that by combining the high and low-level plans, the robot can successfully manipulate a rope into a variety of target shapes using only a sequence of humanprovided images for direction.

Sun et. al 2018 
Deeply AggreVaTeD: Differentiable Imitation Learning for Sequential Prediction

Researchers have demonstrated state-of-the-art performance in sequential decision making problems (e.g., robotics control, sequential prediction) with deep neural network models. One often has access to near-optimal oracles that achieve good performance on the task during training. We demonstrate that AggreVaTeD --- a policy gradient extension of the Imitation Learning (IL) approach of (Ross & Bagnell, 2014) --- can leverage such an oracle to achieve faster and better solutions with less training data than a less-informed Reinforcement Learning (RL) technique. Using both feedforward and recurrent neural network predictors, we present stochastic gradient procedures on a sequential prediction task, dependency-parsing from raw image data, as well as on various high dimensional robotics control problems. We also provide a comprehensive theoretical study of IL that demonstrates we can expect up to exponentially lower sample complexity for learning with AggreVaTeD than with RL algorithms, which backs our empirical findings. Our results and theory indicate that the proposed approach can achieve superior performance with respect to the oracle when the demonstrator is sub-optimal.

Chen et al. 2019 
BAIL: Best-Action Imitation Learning for Batch Deep Reinforcement Learning
https://arxiv.org/abs/1910.12179

NOTE: imitating itself, not an actor. 

The field of Deep Reinforcement Learning (DRL) has recently seen a surge in research in batch reinforcement learning, which aims for sample-efficient learning from a given data set without additional interactions with the environment. In the batch DRL setting, commonly employed off-policy DRL algorithms can perform poorly and sometimes even fail to learn altogether. In this paper, we propose a new algorithm, Best-Action Imitation Learning (BAIL), which unlike many off-policy DRL algorithms does not involve maximizing Q functions over the action space. Striving for simplicity as well as performance, BAIL first selects from the batch the actions it believes to be high-performing actions for their corresponding states; it then uses those state-action pairs to train a policy network using imitation learning. Although BAIL is simple, we demonstrate that BAIL achieves state of the art performance on the Mujoco benchmark.

SEE ALSO AC-TEACH RELATED WORK (citations 11, 22-27)
(Got most so far.  Need to revisit, though. )

Residual policy learning.
Silver et. Al 2018
https://arxiv.org/abs/1812.06298
We present Residual Policy Learning (RPL): a simple method for improving nondifferentiable policies using model-free deep reinforcement learning. RPL thrives in complex robotic manipulation tasks where good but imperfect controllers are available. In these tasks, reinforcement learning from scratch remains data-inefficient or intractable, but learning a residual on top of the initial controller can yield substantial improvements. We study RPL in six challenging MuJoCo tasks involving partial observability, sensor noise, model misspecification, and controller miscalibration. For initial controllers, we consider both hand-designed policies and model-predictive controllers with known or learned transition models. By combining learning with control algorithms, RPL can perform long-horizon, sparse-reward tasks for which reinforcement learning alone fails. Moreover, we find that RPL consistently and substantially improves on the initial controllers. We argue that RPL is a promising approach for combining the complementary strengths of deep reinforcement learning and robotic control, pushing the boundaries of what either can achieve independently. Video and code at this https URL.

Learns residual on the policy with DDPG, with a “burn in” period for the critic, and HER.  
Various hand-designed controllers

T. Johannink, S. Bahl, A. Nair, J. Luo, A. Kumar, M. Loskyll, J. A. Ojea, E. Solowjow, and S. Levine.
Residual reinforcement learning for robot control. 
arXiv preprint arXiv:1812.03201, 2018.

Same idea? 

Learning with Training Wheels: Speeding up Training with a Simple Controller for Deep Reinforcement 
Learning

@article{DBLP:journals/corr/abs-1812-05027,
  author    = {Linhai Xie and
               Sen Wang and
               Stefano Rosa and
               Andrew Markham and
               Niki Trigoni},
  title     = {Learning with Training Wheels: Speeding up Training with a Simple
               Controller for Deep Reinforcement Learning},
  journal   = {CoRR},
  volume    = {abs/1812.05027},
  year      = {2018},
  url       = {http://arxiv.org/abs/1812.05027},
  archivePrefix = {arXiv},
  eprint    = {1812.05027},
  timestamp = {Tue, s
  biburl    = {https://dblp.org/rec/journals/corr/abs-1812-05027.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

Deep Reinforcement Learning (DRL) has been applied successfully to many robotic applications. However, the large number of trials needed for training is a key issue. Most of existing techniques developed to improve training efficiency (e.g. imitation) target on general tasks rather than being tailored for robot applications, which have their specific context to benefit from. We propose a novel framework, Assisted Reinforcement Learning, where a classical controller (e.g. a PID controller) is used as an alternative, switchable policy to speed up training of DRL for local planning and navigation problems. The core idea is that the simple control law allows the robot to rapidly learn sensible primitives, like driving in a straight line, instead of random exploration. As the actor network becomes more advanced, it can then take over to perform more complex actions, like obstacle avoidance. Eventually, the simple controller can be discarded entirely. We show that not only does this technique train faster, it also is less sensitive to the structure of the DRL network and consistently outperforms a standard Deep Deterministic Policy Gradient network. We demonstrate the results in both simulation and real-world experiments.

==> reviews.txt <==
---------------------------
Reviewer 1
Questions
3. Please summarize the paper, state what you think the contribution is, comment on its strengths and weaknesses, and give advice for improving the paper.
This paper proposes initially mimicking RRT* to speed up model-free RL. This speeds up policy learning across several problems where kinematic planning is insufficient on its own. The proposed methods strike a balance between requiring complete knowledge of the robot, environment, and naive random-exploration model-free RL. The contribution is showing that motion planning works as a good initialization for RL even/especially when the motion planning performs poorly on its own.


Strengths:
-Very easy to read, well organized and clearly written.
-Well motivated -- the goal is to bootstrap model-free RL in a more automatic way.
-The results are significant and I expect others to use this method in place of human demonstration in future work.
-The tasks were chosen well. These tasks have simple model-free policies but kinematic motion planning doesn’t work well. And yet, these ineffective motion plans are very helpful to bootstrap policy learning.
-Using two policy classes/learning methods shows that the method is more general than just using one type
-The method is straightforward and makes use of three well established techniques, which should make it easier for others to adopt and will help this idea gain traction.

Weaknesses:
-It’s unclear how much engineering effort is required to transfer the motion planning to new tasks, which makes this method more limited than the naive RL method. The process of distilling a task into one ready for kinematic motion planning is not always easy, and there are many manual decisions made during that process. For the RL audience, who may not be familiar with motion planning, you might consider adding a section of supplementary material that explains exactly what must be re-defined whenever you switch problems. For instance, state sampler, goal sampler, state-distance function, state-goal-distance function, action sampler, etc. and how these were chosen for the problems in the paper.
-The method proposed is a simple (although I agree novel) combination of three existing common methods, with no contribution in theory.
-Consider comparing to “Harnessing Reinforcement Learning for Neural Motion Planning”, Jurgenson and Tamar 2019. Clearly there are several other simple ways to include motion planning into policy learning (add MP execution to replay buffer), so comparing to other ways would strengthen this paper. This makes the novelty of the paper questionable, since it would seem using motion planning to bootstrap policy learning is not entirely new.
-Consider citing “Task-Motion Planning with Reinforcement Learning for Adaptable Mobile Service Robots”, Jiang et al 2019. Although the method & application is quite different, the motivation and general idea is very similar.
-Please show more rollouts, some kind of asymptotic performance, for the naive RL baselines in the simulated experiments. How many rollouts does it take to match the MP-initialized RL? 1,000? 1M?
-The argument about working on “novel” scenes is somewhat unconvincing. The RL component would handle that well, but your motion planning part would not. There’s a decent amount of engineering work in transferring motion planning to new problems. Furthermore, you state that we are “unlikely to have a dynamics model of every object it will ever encounter”, which I agree with, but your method requires kinematic and collision models of every object you will ever encounter, which isn’t that much weaker of an assumption.
-It would be nice to see if your method applied for tasks with only kinematic motion. Many robotics tasks don’t require dynamic motion, so your method would be more widely useful if you can demonstrate it on tasks only requiring kinematic motion (where MP might perform better). I think it would still outperform the planner in the setting where the state or models were sufficiently inaccurate. Peg-in-hole where the arm starts very far from the hole could be a great example.
-A video would VERY MUCH help this paper, as it’s unclear what the tasks being done and what the behaviour produced by the robot are. Without this, it’s difficult to interpret the experimental results qualitatively.

Technical errors and other small suggestions:
-On line 24, consider adding a phrase about how the lack of good dynamics models limits the effectiveness of simply using motion planning
-The configuration space is not the space of poses, but the space of the configurations (joint angles, or other state variables). Similarly, a path in configuration space does not contain poses, it contains configurations (call them joint angles if you like). Of course poses are obtained from a configuration, but it would be more precise and clear if you talked about planning with configurations or joint angles rather than mixing in poses which require forward kinematics.
-Consider changing “sample-based” to “sampling-based”
4. Was the video submission useful? What was good about it? What could be done to improve it? (Write N/A if there was no video submission)
N/A
5. If code was submitted, we ask that you perform a sanity check. We do not ask that you run the code. But if you do, please comment on this too. Authors have been instructed to provide a readme file that points to the part of the code that needs to be peer-reviewed. Please, read this part of the code and answer the following questions: a) Does the code appear to implement the algorithm described in the paper? b) Did the readme file allow you to identify relevant parts of the code? c) Were you provided with data to replicate the results? Please, remember that code is for peer-review only and that you are not allowed to use this code outside the review process. (Write N/A if there was no code submission)
N/A
9. Comment on the potential impact of the paper to real robotics problems (taking COVID-19 impact into account). Please check the supplement material for the COVID-19 response.
N/A
12. Overall recommendation:
Weak Accept
13. Rate your level of confidence in this recommendation:
Moderate


Reviewer 2
Questions
3. Please summarize the paper, state what you think the contribution is, comment on its strengths and weaknesses, and give advice for improving the paper.
The paper uses behavior cloning from a kinematic planner to get policy initialization for a policy-search RL method. A strength of this paper is that it presents both simulation and real-world results. I applaud the authors for their work.

My main comments and suggestions for future revision are:
- The classical papers by Atkeson and Schaal are in some ways strictly more complex. They form dynamic, not just kinematic, plans, and then provide the ability to do model-free RL on top of these original plans.
- I don’t believe this work proposes a core idea which was not already represented by Guided Policy Search (GPS) and other prior works. See below, the paper's characterization of GPS requiring human demonstrations is a critical mischarcterization.
- Important limitation of experimentation: the presented tasks are all open loop stable. There is no feedback required for any of these tasks. I would wager that playing back human demonstration exactly, open loop, can succeed on these tasks.
- Important limitation: they do not discuss how requiring kinematic models of all objects imposes additional requirements beyond using human demonstrations.
- For the microwave-closing task, why do we expect their initialization to be better for optimization than the human demonstration, even though the human demonstration starts out better? I can't think of a theoretical reason that this is the case, other than luck with the initialization on this particular experiment. The error bars also don't show there is a significant difference. This questions a central claim of the paper: that their method can achieve better results than human demonstrations.
- Important mischaracterization in related work discussion: “To our knowledge, our method is the first to use kinematic models of the robot and objects to initialize motor skill learning.” False. A kinematic model is a subset of a dynamic model. So any works that use dynamic models to initialize motor skill learning also apply. See for example “Robot Learning from Demonstration”, Atekson and Schaal, 1997, which will use a dynamic model in its process.
- Important mischaracterization in related work discussion: “For Guided Policy Search… Human demonstrations are still required at the outset of learning to fit useful models.” False. For example see “End-to-End Training of Deep Visuomotor Policies”, Levine*, Finn*, Darrell, Abeel, 2016, which will use GPS without any human demonstrations. The original GPS paper mentions using *either* human demonstrations or some other planner.

To improve their future work:
- I suggest the authors focus either on: more novelty compared to prior work, and/or more thorough experimentation of their approach. If either the novelty was larger, or the experimental results were so strong that there was no denying this was a powerful approach, then the paper could have larger impact.
- The claim that their method produces policies better than human demonstrations must be addressed. As discussed, this is not defensible scientifically with only 1 experiment, due to the luck involved with nonlinear optimization, and results within error bars.

suggested related work:
- Michelle A. Lee*, Carlos Florensa*, Jonathan Tremblay, Nathan Ratliff, Animesh Garg, Fabio Ramos, and Dieter Fox. Guided Uncertainty-Aware Policy Optimization: Combining Learning and Model-Based Strategies for Sample-Efficient Policy Learning. International Conference on Robotics and Automation, ICRA 2020.

minor:
- opening sentence: “learning *must* be bootstrapped using a good skill policy obtained from human demonstration”. The use of *must* is false. There are other ways besides using human demonstrations.
- introduction: “either need… or… complete dynamic models of both the robot and every object in the scene”. Their method needs complete kinematic models. I don’t see a requirement for kinematic models as being an advantage over requiring dynamic models.
4. Was the video submission useful? What was good about it? What could be done to improve it? (Write N/A if there was no video submission)
n/a
5. If code was submitted, we ask that you perform a sanity check. We do not ask that you run the code. But if you do, please comment on this too. Authors have been instructed to provide a readme file that points to the part of the code that needs to be peer-reviewed. Please, read this part of the code and answer the following questions: a) Does the code appear to implement the algorithm described in the paper? b) Did the readme file allow you to identify relevant parts of the code? c) Were you provided with data to replicate the results? Please, remember that code is for peer-review only and that you are not allowed to use this code outside the review process. (Write N/A if there was no code submission)
n/a
9. Comment on the potential impact of the paper to real robotics problems (taking COVID-19 impact into account). Please check the supplement material for the COVID-19 response.
Experiments demonstrated in the real world: good
Contribution: limited novelty compared to prior workq
12. Overall recommendation:
Weak Reject
13. Rate your level of confidence in this recommendation:
High


